An End-to-End Earthquake Detection Method for Joint Phase Picking and Association using Deep Learning

Earthquake monitoring by seismic networks typically involves a workflow consisting of phase detection/picking, association, and location tasks. In recent years, the accuracy of these individual stages has been improved through the use of machine learning techniques. In this study, we introduce a new, end-to-end approach that improves overall earthquake detection accuracy by jointly optimizing each stage of the detection pipeline. We propose a neural network architecture for the task of multi-station processing of seismic waveforms recorded over a seismic network. This end-to-end architecture consists of three sub-networks: a backbone network that extracts features from raw waveforms, a phase picking sub-network that picks P- and S-wave arrivals based on these features, and an event detection sub-network that aggregates the features from multiple stations and detects earthquakes. We use these sub-networks in conjunction with a shift-and-stack module based on back-projection that introduces kinematic constraints on arrival times, allowing the model to generalize to different velocity models and to variable station geometry in seismic networks. We evaluate our proposed method on the STanford EArthquake Dataset (STEAD) and on the 2019 Ridgecrest, CA earthquake sequence. The results demonstrate that our end-to-end approach can effectively pick P- and S-wave arrivals and achieve earthquake detection accuracy rivaling that of other state-of-the-art approaches.

==> performance-2019-07-05-2019-07-06.txt <==
Pred vs. SCSN : 7375, 4769
Pred vs. SCSN : recall=0.851, precision=0.538, f1=0.659
Pred vs. Shelly (2020) : 7375, 6702
Pred vs. Shelly (2020) : recall=0.785, precision=0.695, f1=0.737
Pred vs. Ming (2020) : 7375, 5536
Pred vs. Ming (2020) : recall=0.881, precision=0.703, f1=0.782
Pred vs. Zachary (2019) : 7375, 11224
Pred vs. Zachary (2019) : recall=0.507, precision=0.806, f1=0.623
=======================================================
Threshold = 0.10
Number of events: 7375
SCSN        : (0.8511218284755714, 0.5377627118644068, 0.6590923425441503)
Shelly(2020): (0.7851387645478961, 0.6945084745762712, 0.7370480088478696)
Liu (2020)  : (0.8811416184971098, 0.7027796610169491, 0.7819181621769837)
Ross (2019) : (0.507127583749109, 0.8058305084745763, 0.6225010243577609)
Threshold = 0.15
Number of events: 6212
SCSN        : (0.8075068148458796, 0.6007726980038635, 0.6889655688163465)
Shelly(2020): (0.7254550880334228, 0.7546683837733419, 0.7397734435195902)
Liu (2020)  : (0.826228323699422, 0.7755956213779781, 0.8001117377337921)
Ross (2019) : (0.45126514611546686, 0.8417578879587895, 0.5875471454002812)
Threshold = 0.20
Number of events: 5319
SCSN        : (0.7603271126022227, 0.6567023876668546, 0.7047258086848753)
Shelly(2020): (0.6678603401969562, 0.8022184621169393, 0.7288995585520985)
Liu (2020)  : (0.7631864161849711, 0.82816318856928, 0.79434826139051)
Ross (2019) : (0.4037776193870278, 0.8678322993043805, 0.5511301141798194)
Threshold = 0.25
Number of events: 4579
SCSN        : (0.7097924093101279, 0.7032103079274951, 0.7064860281250754)
Shelly(2020): (0.6098179647866309, 0.8381742738589212, 0.7059895988106574)
Liu (2020)  : (0.6990606936416185, 0.8698405765450972, 0.7751556689413276)
Ross (2019) : (0.35967569493941554, 0.8879668049792531, 0.5119737067066328)
Threshold = 0.30
Number of events: 4015
SCSN        : (0.6615642692388342, 0.7372353673723536, 0.6973530222731739)
Shelly(2020): (0.5520740077588779, 0.8577833125778331, 0.6717841079839655)
Liu (2020)  : (0.6405346820809249, 0.8983810709838107, 0.7478567069628658)
Ross (2019) : (0.3237704918032787, 0.9016189290161893, 0.4764487094584183)
Threshold = 0.35
Number of events: 3558
SCSN        : (0.6124973789054309, 0.767566048341765, 0.6813196893187731)
Shelly(2020): (0.4991047448522829, 0.8735244519392917, 0.6352483244950112)
Liu (2020)  : (0.5825505780346821, 0.9179314221472737, 0.7127596072505324)
Ross (2019) : (0.29321097647897365, 0.9173693086003373, 0.44438647164805506)
Threshold = 0.40
Number of events: 3168
SCSN        : (0.5663661144894108, 0.7951388888888888, 0.6615322336120694)
Shelly(2020): (0.45344673231871085, 0.8882575757575758, 0.6003968128597695)
Liu (2020)  : (0.5279985549132948, 0.9305555555555556, 0.6737247320113938)
Ross (2019) : (0.26514611546685674, 0.9277146464646465, 0.41242019625746407)
Threshold = 0.45
Number of events: 2802
SCSN        : (0.5170895365904802, 0.8222698072805139, 0.6349111842833092)
Shelly(2020): (0.40450611757684274, 0.900785153461813, 0.5583016040668943)
Liu (2020)  : (0.4754335260115607, 0.9468236973590293, 0.6330102903325702)
Ross (2019) : (0.23690306486101212, 0.939329050678087, 0.37837758054520093)
Threshold = 0.50
Number of events: 2454
SCSN        : (0.4688613965191864, 0.8504482477587612, 0.6044712169593784)
Shelly(2020): (0.35974336019098774, 0.917277913610432, 0.5168036674736068)
Liu (2020)  : (0.42359104046242774, 0.9612876935615322, 0.5880556099179901)
Ross (2019) : (0.20955096222380612, 0.9470252648736757, 0.343168138606064)
Threshold = 0.55
Number of events: 2095
SCSN        : (0.4160201300062906, 0.8806682577565632, 0.5650944768872317)
Shelly(2020): (0.3096090719188302, 0.926491646778043, 0.46412111013397495)
Liu (2020)  : (0.3665101156069364, 0.9713603818615751, 0.5322090688534119)
Ross (2019) : (0.1813079116179615, 0.9575178997613365, 0.3048852054596141)
Threshold = 0.60
Number of events: 1786
SCSN        : (0.359823862444957, 0.8964165733482643, 0.5135196489327749)
Shelly(2020): (0.26544315129811996, 0.93505039193729, 0.4135011371897155)
Liu (2020)  : (0.3144869942196532, 0.9764837625979843, 0.4757527492888318)
Ross (2019) : (0.15609408410548825, 0.9652855543113102, 0.2687321212880431)
Threshold = 0.65
Number of events: 1462
SCSN        : (0.29880478087649404, 0.9090287277701778, 0.44976750167520635)
Shelly(2020): (0.21650253655625187, 0.9377564979480164, 0.35178699825390436)
Liu (2020)  : (0.25903179190751446, 0.981532147742818, 0.409891055057293)
Ross (2019) : (0.12874198146828225, 0.9719562243502052, 0.2273676282232638)
Threshold = 0.70
Number of events: 1098
SCSN        : (0.22876913399035437, 0.9289617486338798, 0.3671281088458535)
Shelly(2020): (0.16144434497165025, 0.941712204007286, 0.2756346958525255)
Liu (2020)  : (0.1958092485549133, 0.98816029143898, 0.32685118591728096)
Ross (2019) : (0.09746970776906629, 0.9799635701275046, 0.17730427445332345)
Threshold = 0.75
Number of events: 763
SCSN        : (0.16187880058712517, 0.9475753604193972, 0.27651861284912177)
Shelly(2020): (0.11220531184720979, 0.944954128440367, 0.20059201785894643)
Liu (2020)  : (0.13601878612716764, 0.9882044560943644, 0.2391239844815921)
Ross (2019) : (0.06815751960085531, 0.9842726081258192, 0.12748699949483625)
Threshold = 0.80
Number of events: 384
SCSN        : (0.0826169008177815, 0.96875, 0.15224965253323527)
Shelly(2020): (0.056251865114891074, 0.953125, 0.10623397620972398)
Liu (2020)  : (0.06864161849710983, 0.9895833333333334, 0.1283783783783784)
Ross (2019) : (0.03447968638631504, 0.9947916666666666, 0.06664929434720354)
Threshold = 0.85
Number of events: 99
SCSN        : (0.020968756552736424, 0.9595959595959596, 0.041040705900141486)
Shelly(2020): (0.01432408236347359, 0.9494949494949495, 0.0282224015312154)
Liu (2020)  : (0.017882947976878612, 1.0, 0.03513753327417924)
Ross (2019) : (0.008731290092658588, 0.98989898989899, 0.017309900203126376)
Threshold = 0.90
Number of events: 5
SCSN        : (0.0010484378276368212, 0.8, 0.0020941311973195122)
Shelly(2020): (0.0007460459564309161, 1.0, 0.0014909795735798417)
Liu (2020)  : (0.0009031791907514451, 1.0, 0.001804728388377549)
Ross (2019) : (0.0004454739843193158, 1.0, 0.0008905512512245079)
Threshold = 0.91
Number of events: 2
SCSN        : (0.00020968756552736424, 0.5, 0.00041919932928107315)
Shelly(2020): (0.0002984183825723665, 1.0, 0.0005966587112171839)
Liu (2020)  : (0.000361271676300578, 1.0, 0.0007222824124232574)
Ross (2019) : (0.0001781895937277263, 1.0, 0.00035631569570639593)

